A Remote WiFi Performance Tool: Paired Measurements and Fault Attribution from a Month-Long Unattended Deployment

A throughput figure does not show how well an application will perform on a WiFi network: whether a video will stall, or where slowness comes from. This matters most on public and shared networks, whose users control neither access point nor uplink. We present a tool that measures applications from inside the network, and report where its fault diagnosis failed. In the developed architecture, a Raspberry Pi probe joins the network as a client. It regularly loads a web page, starts a video, fetches email and downloads a file, and every 10 s measures round-trip time and packet loss to five destinations. Web, video and download each run against a local reference server, an identical cloud copy and the real service, and the pattern of the three results is read, under stated assumptions, as evidence for a fault in the wireless link, the uplink or the service. The probe ran unattended for 32 days in student accommodation, where traffic between clients is blocked, so no local reference could run and round trips to the default gateway stood in for the link. Over the last 10.4 days, the round trip to a public address was a median of 7.75 ms above the gateway's in the same 10 s; when the gateway's exceeded its own 95th percentile, the other's exceeded its own in 92% of cases, against 0.4% otherwise. A 39-minute loss of off-site reachability read as missing data to the deployed code and, after corrections, as a fault beyond the gateway. Five injected impairments and a control were scored against results fixed beforehand. They exposed three more defects; once fixed, the control and three impairments were diagnosed as expected, and the two misses are limits of fixed thresholds. Monitoring from a WiFi client proved practical; diagnosis by fixed thresholds was not reliable. Eight times the tool itself created or hid an apparent fault, through errors of collection, aggregation or presentation.

==> figures/outage-loss.csv <==
t_h,gw,a1,a8,cdn,cdn_fail_y,cloud_fail_y
23.00053,0,0,0,0,nan,nan
23.00330,0,0,0,0,nan,nan
23.00608,0,0,0,0,nan,nan
23.00886,0,0,0,0,nan,nan
23.01164,0,0,0,0,nan,nan
23.01442,0,0,0,0,nan,nan
23.01719,0,0,0,0,nan,nan
23.01997,0,0,0,0,nan,nan
23.02275,0,0,0,0,nan,nan
23.02553,0,0,0,0,nan,nan
23.02831,0,0,0,0,nan,nan
23.03108,0,0,0,0,nan,nan
23.03386,0,0,0,0,nan,nan
23.03664,0,0,0,0,nan,nan
23.03942,0,0,0,0,nan,nan
23.04220,0,0,0,0,nan,nan
23.04497,0,0,0,0,nan,nan
23.04775,0,0,0,0,nan,nan
23.05053,0,0,0,0,nan,nan
23.05331,0,0,0,0,nan,nan
23.05608,0,0,0,0,nan,nan
23.05886,0,0,0,0,nan,nan
23.06164,0,0,0,0,nan,nan
23.06441,0,0,0,0,nan,nan
23.06719,0,0,0,0,nan,nan
23.06997,0,0,0,0,nan,nan
23.07275,0,0,0,0,nan,nan
23.07553,0,0,0,0,nan,nan
23.07831,0,0,0,0,nan,nan
23.08108,0,0,0,0,nan,nan
23.08386,0,0,0,0,nan,nan
23.08664,0,0,0,0,nan,nan
23.08942,0,0,0,0,nan,nan
23.09219,0,0,0,0,nan,nan
23.09497,0,0,0,0,nan,nan
23.09775,0,0,0,0,nan,nan
23.10053,0,0,0,0,nan,nan
23.10331,0,0,0,0,nan,nan
23.10608,0,0,0,0,nan,nan
23.10886,0,0,0,0,nan,nan
23.11164,0,0,0,0,nan,nan
23.11442,0,0,0,0,nan,nan
23.11719,0,0,0,0,nan,nan
23.11997,0,0,0,0,nan,nan
23.12275,0,0,0,0,nan,nan
23.12553,0,0,0,0,nan,nan
23.12831,0,0,0,0,nan,nan
23.13108,0,0,0,0,nan,nan
23.13386,0,0,0,0,nan,nan
23.13664,0,0,0,0,nan,nan
23.13941,0,0,0,0,nan,nan
23.14219,0,0,0,0,nan,nan
23.14498,0,0,0,0,nan,nan
23.14775,0,0,0,0,nan,nan
23.15052,0,0,0,0,nan,nan
23.15331,0,0,0,0,nan,nan
23.15608,0,0,0,0,nan,nan
23.15886,0,0,0,0,nan,nan
23.16164,0,0,0,0,nan,nan
23.16442,0,0,0,0,nan,nan
23.16719,0,0,0,0,nan,nan
23.16997,0,0,0,0,nan,nan
23.17275,0,0,0,0,nan,nan
23.17553,0,0,0,0,nan,nan
23.17831,0,0,0,0,nan,nan
23.18108,0,0,0,0,nan,nan
23.18386,0,0,0,0,nan,nan
23.18664,0,0,0,0,nan,nan
23.18942,0,0,0,0,nan,nan
23.19219,0,0,0,0,nan,nan
23.19497,0,0,0,0,nan,nan
23.19775,0,0,0,0,nan,nan
23.20053,0,0,0,0,nan,nan
23.20331,0,0,0,0,nan,nan
23.20608,0,0,0,0,nan,nan
23.20886,0,0,0,0,nan,nan
23.21164,0,0,0,0,nan,nan
23.21442,0,0,0,0,nan,nan
23.21719,0,0,0,0,nan,nan
23.21997,0,0,0,0,nan,nan
23.22275,0,0,0,0,nan,nan
23.22553,0,0,0,0,nan,nan
23.22831,0,0,0,0,nan,nan
23.23108,0,0,0,0,nan,nan
23.23386,0,0,0,0,nan,nan
23.23664,0,0,0,0,nan,nan
23.23942,0,0,0,0,nan,nan
23.24219,0,0,0,0,nan,nan
23.24497,0,0,0,0,nan,nan
23.24775,0,0,0,0,nan,nan
23.25053,0,0,0,0,nan,nan
23.25330,0,0,0,0,nan,nan
23.25608,0,0,0,0,nan,nan
23.25886,0,0,0,0,nan,nan
23.26164,0,0,0,0,nan,nan
23.26442,0,0,0,0,nan,nan
23.26719,0,0,0,0,nan,nan
23.26997,0,0,0,0,nan,nan
23.27275,0,0,0,0,nan,nan
23.27553,0,0,0,0,nan,nan
23.27830,0,0,0,0,nan,nan
23.28108,0,0,0,0,nan,nan
23.28386,0,0,0,0,nan,nan
23.28664,0,0,0,0,nan,nan
23.28942,0,0,0,0,nan,nan
23.29219,0,0,0,0,nan,nan
23.29497,0,0,0,0,nan,nan
23.29775,0,0,0,0,nan,nan
23.30053,0,0,0,0,nan,nan
23.30331,0,0,0,0,nan,nan
23.30608,0,0,0,0,nan,nan
23.30886,0,0,0,0,nan,nan
23.31164,0,0,0,0,nan,nan
23.31441,0,0,0,0,nan,nan
23.31719,0,0,0,0,nan,nan
23.31997,0,0,0,0,nan,nan
23.32275,0,0,0,0,nan,nan
23.32553,0,0,0,0,nan,nan
23.32831,0,0,0,0,nan,nan
23.33108,0,0,0,0,nan,nan
23.33386,0,0,0,0,nan,nan
23.33664,0,0,0,0,nan,nan
23.33942,0,0,0,0,nan,nan
23.34219,0,0,0,0,nan,nan
23.34497,0,0,0,0,nan,nan
23.34775,0,0,0,0,nan,nan
23.35053,0,0,0,0,nan,nan
23.35331,0,0,0,0,nan,nan
23.35608,0,0,0,0,nan,nan
23.35886,0,0,0,0,nan,nan
23.36164,0,0,0,0,nan,nan
23.36442,0,0,0,0,nan,nan
23.36719,0,0,0,0,nan,nan
23.36997,0,0,0,0,nan,nan
23.37275,0,0,0,0,nan,nan
23.37553,0,0,0,0,nan,nan
23.37831,0,0,0,0,nan,nan
23.38108,0,0,0,0,nan,nan
23.38386,0,0,0,0,nan,nan
23.38664,0,0,0,0,nan,nan
23.38942,0,0,0,0,nan,nan
23.39220,0,100,100,100,nan,109
23.39497,0,100,100,100,nan,109
23.39775,0,100,100,100,nan,109
23.40331,0,100,100,100,nan,109
23.40886,0,100,100,100,nan,109
23.41442,0,100,100,100,nan,109
23.41997,0,100,100,100,nan,109
23.42553,0,100,100,100,nan,109
23.43108,0,100,100,100,nan,109
23.43664,0,100,100,100,nan,109
23.44219,0,100,100,100,nan,109
23.44775,0,100,100,100,nan,109
23.45331,0,100,100,nan,104,109
23.45886,0,100,100,nan,104,109
23.46442,0,100,100,nan,104,109
23.46997,0,100,100,nan,104,109
23.47553,0,100,100,nan,104,109
23.48108,0,100,100,nan,104,109
23.48664,0,100,100,nan,104,109
23.49219,0,100,100,nan,104,109
23.49775,0,100,100,nan,104,109
23.50330,0,100,100,nan,104,109
23.50886,0,100,100,nan,104,109
23.51442,0,100,100,nan,104,109
23.52275,0,100,100,nan,104,109
23.53108,0,100,100,nan,104,109
23.53664,0,100,100,nan,104,109
23.54219,0,100,100,nan,104,109
23.55053,0,100,100,nan,104,109
23.55886,0,100,100,nan,104,109
23.56719,0,100,100,nan,104,109
23.57552,0,100,100,nan,104,109
23.58386,0,100,100,nan,104,109
23.59219,0,100,100,nan,104,109
23.60053,0,100,100,nan,104,109
23.60886,0,100,100,nan,104,109
23.61719,0,100,100,nan,104,109
23.62552,0,100,100,nan,104,109
23.63386,0,100,100,nan,104,109
23.64219,0,100,100,nan,104,109
23.65053,0,100,100,nan,104,109
23.65886,0,100,100,nan,104,109
23.66442,0,100,100,nan,104,109
23.67275,0,100,100,nan,104,109
23.68108,0,100,100,nan,104,109
23.68942,0,100,100,nan,104,109
23.69775,0,100,100,nan,104,109
23.70608,0,100,100,nan,104,109
23.71164,0,100,100,nan,104,109
23.71997,0,100,100,nan,104,109
23.72831,0,100,100,nan,104,109
23.73386,0,100,100,nan,104,109
23.73942,0,100,100,nan,104,109
23.74497,0,100,100,nan,104,109
23.75330,0,100,100,nan,104,109
23.76164,0,100,100,nan,104,109
23.76997,0,100,100,nan,104,109
23.77831,0,100,100,nan,104,109
23.78664,0,100,100,nan,104,109
23.79497,0,100,100,nan,104,109
23.80331,0,100,100,nan,104,109
23.80886,0,100,100,nan,104,109
23.81719,0,100,100,nan,104,109
23.82553,0,100,100,nan,104,109
23.83386,0,100,100,nan,104,109
23.84219,0,100,100,nan,104,109
23.85053,9.091,100,100,nan,104,109
23.85886,0,100,100,nan,104,109
23.86719,0,100,100,nan,104,109
23.87552,0,100,100,nan,104,109
23.88386,0,100,100,nan,104,109
23.89219,0,100,100,nan,104,109
23.90053,0,100,100,nan,104,109
23.90886,0,100,100,nan,104,109
23.91720,0,100,100,nan,104,109
23.92553,0,100,100,nan,104,109
23.93386,0,100,100,nan,104,109
23.94219,0,100,100,nan,104,109
23.94775,0,100,100,nan,104,109
23.95608,0,100,100,nan,104,109
23.96442,0,100,100,nan,104,109
23.97275,0,100,100,nan,104,109
23.98108,0,100,100,nan,104,109
23.98942,9.091,100,100,nan,104,109
23.99775,0,100,100,nan,104,109
24.00609,0,100,100,nan,104,109
24.01442,0,100,100,nan,104,109
24.01997,0,100,100,nan,104,109
24.02831,0,100,100,nan,104,109
24.03664,0,100,100,nan,104,109
24.04219,0,100,100,nan,104,109
24.05053,0,100,100,nan,104,109
24.05608,0,0,0,0,nan,nan
24.05886,9.091,9.091,9.091,9.091,nan,nan
24.06164,0,0,0,0,nan,nan
24.06441,0,0,0,0,nan,nan
24.06719,0,0,0,0,nan,nan
24.06997,0,0,0,0,nan,nan
24.07275,0,0,0,0,nan,nan
24.07553,0,0,0,0,nan,nan
24.07831,0,0,0,0,nan,nan
24.08108,9.091,9.091,9.091,9.091,nan,nan
24.08386,0,0,0,0,nan,nan
24.08664,9.091,9.091,9.091,9.091,nan,nan
24.08942,0,0,0,0,nan,nan
24.09220,9.091,9.091,9.091,9.091,nan,nan
24.09497,0,0,0,0,nan,nan
24.09775,9.091,9.091,9.091,9.091,nan,nan
24.10053,0,0,0,0,nan,nan
24.10331,0,0,0,9.091,nan,nan
24.10608,0,0,0,0,nan,nan
24.10886,0,0,0,0,nan,nan
24.11164,0,0,0,0,nan,nan
24.11442,0,0,0,0,nan,nan
24.11719,0,0,0,0,nan,nan
24.11997,0,0,0,0,nan,nan
24.12275,0,0,0,0,nan,nan
24.12553,0,0,0,0,nan,nan
24.12831,0,0,0,0,nan,nan
24.13108,0,0,0,0,nan,nan
24.13386,0,0,0,0,nan,nan
24.13664,9.091,9.091,9.091,9.091,nan,nan
24.13942,0,0,0,0,nan,nan
24.14220,9.091,9.091,9.091,9.091,nan,nan
24.14497,0,0,0,0,nan,nan
24.14775,0,0,0,0,nan,nan
24.15053,0,0,0,0,nan,nan
24.15331,0,0,0,9.091,nan,nan
24.15608,0,0,0,0,nan,nan
24.15886,0,0,0,0,nan,nan
24.16164,0,0,0,0,nan,nan
24.16442,0,0,0,0,nan,nan
24.16719,0,0,0,0,nan,nan
24.16997,0,0,0,0,nan,nan
24.17275,0,0,0,0,nan,nan
24.17553,0,0,0,0,nan,nan
24.17831,0,0,0,0,nan,nan
24.18108,0,0,0,0,nan,nan
24.18386,0,0,0,0,nan,nan
24.18664,0,9.091,9.091,0,nan,nan
24.18942,0,0,0,0,nan,nan
24.19219,0,0,0,0,nan,nan
24.19497,0,0,0,0,nan,nan
24.19775,0,0,0,0,nan,nan
24.20053,0,0,0,0,nan,nan
24.20331,0,0,0,0,nan,nan
24.20608,0,0,0,0,nan,nan
24.20886,0,9.091,9.091,0,nan,nan
24.21164,0,0,0,0,nan,nan
24.21442,9.091,9.091,9.091,9.091,nan,nan
24.21719,0,0,0,0,nan,nan
24.21997,0,0,0,0,nan,nan
24.22275,0,0,0,0,nan,nan
24.22553,9.091,9.091,9.091,9.091,nan,nan
24.22831,0,0,0,0,nan,nan
24.23108,0,0,0,0,nan,nan
24.23386,0,0,0,0,nan,nan
24.23664,0,0,0,0,nan,nan
24.23942,0,0,0,0,nan,nan
24.24219,0,0,0,0,nan,nan
24.24497,0,0,0,0,nan,nan
24.24775,0,0,0,0,nan,nan
24.25053,0,0,0,0,nan,nan
24.25330,9.091,9.091,9.091,9.091,nan,nan
24.25608,0,0,0,0,nan,nan
24.25886,0,0,0,0,nan,nan
24.26164,0,0,0,0,nan,nan
24.26442,9.091,9.091,9.091,0,nan,nan
24.26719,0,0,0,0,nan,nan
24.26997,9.091,0,9.091,0,nan,nan
24.27275,0,0,0,0,nan,nan
24.27553,0,0,0,9.091,nan,nan
24.27831,0,0,0,0,nan,nan
24.28108,0,0,0,0,nan,nan
24.28386,0,0,0,0,nan,nan
24.28664,0,0,0,0,nan,nan
24.28942,0,0,0,0,nan,nan
24.29219,0,0,0,0,nan,nan
24.29497,0,0,0,0,nan,nan
24.29775,0,0,0,0,nan,nan
24.30053,0,0,0,0,nan,nan
24.30331,0,0,0,0,nan,nan
24.30608,0,0,0,0,nan,nan
24.30886,9.091,9.091,9.091,9.091,nan,nan
24.31164,0,0,0,0,nan,nan
24.31441,0,0,0,0,nan,nan
24.31719,0,0,0,0,nan,nan
24.31997,0,0,0,0,nan,nan
24.32275,0,0,0,0,nan,nan
24.32553,0,0,0,0,nan,nan
24.32831,0,0,0,0,nan,nan
24.33109,0,0,0,0,nan,nan
24.33386,0,0,0,0,nan,nan
24.33664,0,0,0,0,nan,nan
24.33942,0,0,0,0,nan,nan
24.34219,0,0,0,0,nan,nan
24.34497,0,0,0,0,nan,nan
24.34775,0,0,0,0,nan,nan
24.35053,0,0,0,0,nan,nan
24.35331,0,0,0,0,nan,nan
24.35608,0,0,0,0,nan,nan
24.35886,0,0,0,0,nan,nan
24.36164,0,0,0,0,nan,nan
24.36442,0,0,0,0,nan,nan
24.36719,0,0,0,0,nan,nan
24.36997,0,0,0,0,nan,nan
24.37275,0,0,0,0,nan,nan
24.37553,0,0,0,0,nan,nan
24.37831,0,0,0,0,nan,nan
24.38108,0,0,0,0,nan,nan
24.38386,0,0,0,0,nan,nan
24.38664,0,0,0,0,nan,nan
24.38942,0,0,0,0,nan,nan
24.39219,0,0,0,0,nan,nan
24.39497,0,0,0,0,nan,nan
24.39775,0,0,0,0,nan,nan
24.40053,0,0,0,0,nan,nan
24.40331,0,0,0,0,nan,nan
24.40608,0,0,0,0,nan,nan
24.40886,0,0,0,0,nan,nan
24.41164,0,0,0,0,nan,nan
24.41442,0,0,0,0,nan,nan
24.41719,0,0,0,0,nan,nan
24.41997,0,0,0,0,nan,nan
24.42275,0,0,0,0,nan,nan
24.42553,0,0,0,0,nan,nan
24.42831,0,0,0,0,nan,nan
24.43108,0,0,0,0,nan,nan
24.43386,0,0,0,0,nan,nan
24.43664,0,0,0,0,nan,nan
24.43942,0,0,0,0,nan,nan
24.44219,0,0,0,0,nan,nan
24.44497,0,0,0,0,nan,nan
24.44775,0,0,0,0,nan,nan
24.45053,0,0,0,0,nan,nan
24.45331,0,0,0,0,nan,nan
24.45608,0,0,0,0,nan,nan
24.45886,0,0,0,0,nan,nan
24.46164,0,0,0,0,nan,nan
24.46442,0,0,0,0,nan,nan
24.46719,0,0,0,0,nan,nan
24.46997,0,0,0,0,nan,nan
24.47275,0,0,0,0,nan,nan
24.47553,0,0,0,0,nan,nan
24.47831,0,0,0,0,nan,nan
24.48108,0,0,0,0,nan,nan
24.48386,0,0,0,0,nan,nan
24.48664,0,0,0,0,nan,nan
24.48942,0,0,0,0,nan,nan
24.49219,0,0,0,0,nan,nan
24.49497,0,0,0,0,nan,nan
24.49775,0,0,0,0,nan,nan
24.50053,0,0,0,0,nan,nan
24.50330,0,0,0,0,nan,nan
24.50608,0,0,0,0,nan,nan
24.50886,0,0,0,0,nan,nan
24.51164,0,0,0,0,nan,nan
24.51442,0,0,0,0,nan,nan
24.51720,0,0,0,0,nan,nan
24.51997,0,0,0,0,nan,nan
24.52275,0,0,0,0,nan,nan
24.52553,0,0,0,0,nan,nan
24.52831,0,0,0,0,nan,nan
24.53108,0,0,0,0,nan,nan
24.53386,0,0,0,0,nan,nan
24.53664,0,0,0,0,nan,nan
24.53942,0,0,0,0,nan,nan
24.54219,0,0,0,0,nan,nan
24.54497,0,0,0,0,nan,nan
24.54775,0,0,0,0,nan,nan
24.55053,0,0,0,0,nan,nan
24.55331,0,0,0,0,nan,nan
24.55608,0,0,0,0,nan,nan
24.55886,0,0,0,0,nan,nan
24.56164,0,0,0,0,nan,nan
24.56442,0,0,0,0,nan,nan
24.56719,0,0,0,0,nan,nan
24.56997,0,0,0,0,nan,nan
24.57275,0,0,0,0,nan,nan
24.57553,0,0,0,0,nan,nan
24.57831,0,0,0,0,nan,nan
24.58108,0,0,0,0,nan,nan
24.58386,0,0,0,0,nan,nan
24.58664,0,0,0,0,nan,nan
24.58942,0,0,0,0,nan,nan
24.59219,0,0,0,0,nan,nan
24.59497,0,0,0,0,nan,nan
24.59775,0,0,0,0,nan,nan
24.60053,0,0,0,0,nan,nan
24.60331,0,0,0,0,nan,nan
24.60608,0,0,0,0,nan,nan
24.60886,0,0,0,0,nan,nan
24.61164,0,0,0,0,nan,nan
24.61442,0,0,0,0,nan,nan
24.61719,0,0,0,0,nan,nan
24.61997,0,0,0,0,nan,nan
24.62275,0,0,0,0,nan,nan
24.62553,0,0,0,0,nan,nan
24.62831,0,0,0,0,nan,nan
24.63108,0,0,0,0,nan,nan
24.63386,0,0,0,0,nan,nan
24.63664,0,0,0,0,nan,nan
24.63942,0,0,0,0,nan,nan
24.64219,0,0,0,0,nan,nan
24.64497,0,0,0,0,nan,nan
24.64775,0,0,0,0,nan,nan
24.65053,0,0,0,0,nan,nan
24.65331,0,0,0,0,nan,nan
24.65608,0,0,0,0,nan,nan
24.65886,0,0,0,0,nan,nan
24.66164,0,0,0,0,nan,nan
24.66442,0,0,0,0,nan,nan

